Pulsar radio emission mechanism II. On the origin of relativistic Langmuir solitons in pulsar plasma

Observations suggest that coherent radio emission from pulsars is excited in a dense pulsar plasma by curvature radiation from charge bunches. Numerous studies propose that these charge bunches are relativistic charge solitons which are solutions of the non-linear Schr\"{o}dinger equation (NLSE) with a group velocity dispersion ($G$), cubic-nonlinearity($q$) and non-linear Landau damping ($s$). The formation of stable solitons crucially depends on the parameters $G, q$ and $s$ and the particle distribution function. In this work, we use realistic pulsar plasma parameters obtained from observational constraints to explore the parameter space of NLSE for two representative distribution functions (DF) of particles' momenta: Lorentzian (long-tailed) and Gaussian (short-tailed). The choice of DF critically affects the value of $|s/q|$, which, in turn, determines whether solitons can form. Numerical simulations show that well-formed solitons are obtained only for small values of $|s/q| \lesssim 0.1$ while for moderate and higher values of $|s/q| \gtrsim 0.5$ soliton formation is suppressed. Small values for $|s/q| \sim 0.1$ are readily obtained for long-tailed DF for a wide range of plasma temperatures. On the other hand, short-tailed DF provides these values only for some narrow range of plasma parameters. Thus, the presence of a prominent high-energy tail in the particle DF favours soliton formation for a wide range of plasma parameters. Besides pair plasma, we also include an iron ion component and find that they make a negligible contribution in either modifying the NLSE coefficients or contributing to charge separation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
